A dynamical survey of the trans-Neptunian region II.: On the nature of chaotic diffusion

On long enough timescales, chaotic diffusion has the potential to significantly alter the appearance of a dynamical system. The solar system is no exception: diffusive processes take part in the transportation of small bodies and provide dynamical pathways even for the distant trans-Neptunian objects to reach the inner solar system. In this Letter, we carry out a thorough investigation of the nature of chaotic diffusion. We analyze the temporal evolution of the mean squared displacement of ten thousand ensembles of test particles and quantify in each case the diffusion exponent (enabling the classification between normal, sub-, and super-diffusion), the generalized diffusion coefficient, and a characteristic diffusion timescale, too. This latter quantity is compared with an entropy-based timescale, and the two approaches are studied in light of direct computations as well. Our results are given in the context of two-dimensional maps, thereby facilitating the understanding of the relationship between the typical phase space structures and the properties of chaotic diffusion.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
